Optimization of Iterative Blind Detection based on Expectation Maximization and Belief Propagation

We study iterative blind symbol detection for block-fading linear inter-symbol interference channels. Based on the factor graph framework, we design a joint channel estimation and detection scheme that combines the expectation maximization (EM) algorithm and the ubiquitous belief propagation (BP) algorithm. Interweaving the iterations of both schemes significantly reduces the EM algorithm's computational burden while retaining its excellent performance. To this end, we apply simple yet effective model-based learning methods to find a suitable parameter update schedule by introducing momentum in both the EM parameter updates as well as in the BP message passing. Numerical simulations verify that the proposed method can learn efficient schedules that generalize well and even outperform coherent BP detection in high signal-to-noise scenarios.

==> numerical_results/BER+MSE_over_EsN0.csv <==
,EsN0 dB,VAE meanSE,VAE medianSE,VAE BER,EMBP(VAE) meanSE,EMBP(VAE) medianSE,EMBP(VAE) BER,EMNBP(VAE) meanSE,EMNBP(VAE) medianSE,EMNBP(VAE) BER,EMBP(Dirac) meanSE,EMBP(Dirac) medianSE,EMBP(Dirac) BER,BP(genie) BER,BP(hEMBP) BER,VAE EsN0 dB mean,VAE EsN0 dB median,VAE EsN0 dB quantile25,VAE EsN0 dB quantile75,EMBP(VAE) EsN0 dB mean,EMBP(VAE) EsN0 dB median,EMBP(VAE) EsN0 dB quantile25,EMBP(VAE) EsN0 dB quantile75,EMNBP(VAE) EsN0 dB mean,EMNBP(VAE) EsN0 dB median,EMNBP(VAE) EsN0 dB quantile25,EMNBP(VAE) EsN0 dB quantile75,EMBP(Dirac) EsN0 dB mean,EMBP(Dirac) EsN0 dB median,EMBP(Dirac) EsN0 dB quantile25,EMBP(Dirac) EsN0 dB quantile75
0,-4.0,0.5199847346016672,0.5234975516796112,0.30020025181770327,0.17043978228746656,0.14717596024274826,0.22302043482661246,0.19775976739599818,0.16490090638399124,0.2264473742544651,0.38661684118684775,0.36866019666194916,0.4998386977314949,0.1994119247496128,0.22305456408858299,-0.5817541907578007,-0.5967916250228882,-1.1171079576015472,-0.06398281268775463,-3.908033927336693,-3.9181582927703857,-4.29230260848999,-3.5347607135772705,-3.908033927336693,-3.9181582927703857,-4.29230260848999,-3.5347607135772705,-4.218231039359629,-4.2250657081604,-4.635093688964844,-3.809755325317383
1,-3.0,0.4556406094996906,0.45377060770988464,0.2815550828576088,0.13662225007059775,0.11641228944063187,0.19463553524017335,0.1529343134742994,0.12597014009952545,0.19691837498545647,0.34426053200563217,0.3256741762161255,0.4997587072849274,0.17355363565683365,0.19464457532763482,0.17576278326528696,0.1610085442662239,-0.3613415062427521,0.6965563297271729,-2.918779892537847,-2.925519347190857,-3.296988368034363,-2.548204720020294,-2.918779892537847,-2.925519347190857,-3.296988368034363,-2.548204720020294,-3.2983748789562286,-3.295842409133911,-3.728977084159851,-2.8677749633789062
2,-2.0,0.39438325870220314,0.3857409358024597,0.26208270370960235,0.10774758389057143,0.09034955129027367,0.16575234600901603,0.11624377842470579,0.09448760375380516,0.1669588060975075,0.3051485057478029,0.2851272523403168,0.4996644579768181,0.14754346629977227,0.16572241565585136,0.8853345815669562,0.8705238103866577,0.3409535735845566,1.4122374951839447,-1.9338302861956014,-1.9393988847732544,-2.304521322250366,-1.5689672529697418,-1.9338302861956014,-1.9393988847732544,-2.304521322250366,-1.5689672529697418,-2.3855991243371584,-2.3706690073013306,-2.82763010263443,-1.931733876466751
3,-1.0,0.3384328489431555,0.32331396639347076,0.24243751391768456,0.08350064794646969,0.06872556731104851,0.13683831691741943,0.0870154444700941,0.06996164470911026,0.13719349655508994,0.2693811190562097,0.2463497593998909,0.4997449564933777,0.1222819668352604,0.13676966673135757,1.5544206411103527,1.538941204547882,1.0048657357692719,2.088156044483185,-0.9490486744585918,-0.9525274336338043,-1.3118377923965454,-0.5906858444213867,-0.9490486744585918,-0.9525274336338043,-1.3118377923965454,-0.5906858444213867,-1.4781920977839031,-1.4519180655479431,-1.9251638650894165,-1.0026559829711914
4,0.0,0.29085439818609415,0.2695947587490082,0.223002204477787,0.06317859289735418,0.05087885819375515,0.10844813717901707,0.06397287589075541,0.050877895206213,0.10820341736078262,0.23724651119881898,0.20979447662830353,0.49946719682216645,0.09846773751080036,0.10838749742507935,2.1807752290078666,2.16576087474823,1.6232326030731201,2.722773492336273,0.03938267551011647,0.038049664348363876,-0.3125947490334511,0.3897594064474106,0.03938267551011647,0.038049664348363876,-0.3125947490334511,0.3897594064474106,-0.5757394156436136,-0.53620445728302,-1.0323867797851562,-0.07550489529967308
5,1.0,0.2515036480137272,0.22443298995494843,0.20382677480578423,0.04656067457955098,0.03683105483651161,0.08142751796543599,0.04628523810104822,0.03651077300310135,0.08088160800933838,0.20796285215800103,0.17383237183094025,0.49962993764877317,0.07651489800214767,0.08142964801192283,2.7683766717882565,2.751619577407837,2.1990140676498413,3.321435868740082,1.0328205453936385,1.03366619348526,0.6904319673776627,1.3752670884132385,1.0328205453936385,1.03366619348526,0.6904319673776627,1.3752670884132385,0.32044187290753107,0.36918510496616364,-0.15446193888783455,0.8518005460500717
6,2.0,0.22087885369907734,0.1882810890674591,0.18556052508950233,0.033535772556532874,0.02615380473434925,0.057068668603897095,0.033131235700059505,0.02596687525510788,0.05643893860280514,0.181249681046871,0.1395060494542122,0.49952484649419787,0.05701387862861156,0.057262708477675915,3.3211738465390344,3.3039357662200928,2.734939694404602,3.889066219329834,2.031615211462667,2.033318281173706,1.700363039970398,2.3660618662834167,2.031615211462667,2.033318281173706,1.700363039970398,2.3660618662834167,1.2141119481358165,1.2696253657341003,0.6952816098928452,1.7993179559707642
7,3.0,0.19719694564013956,0.15877164900302887,0.16829328590631484,0.023972203412673428,0.018531683832406998,0.03690315902233124,0.023768735417295902,0.018491809256374836,0.0362037390768528,0.15796834020503503,0.10710934177041054,0.49960381776094437,0.04084112894535065,0.03741526908427477,3.8453201708947997,3.8256579637527466,3.2362338304519653,4.432418942451477,3.0350152778986694,3.0373884439468384,2.713384509086609,3.3599777817726135,3.0350152778986694,3.0373884439468384,2.713384509086609,3.3599777817726135,2.1067720178465,2.176899552345276,1.508378952741623,2.7850692868232727
8,4.0,0.17872497529073358,0.13476992398500443,0.15230195608735084,0.017411617719744928,0.013339091092348099,0.021950679462403058,0.017308038702203273,0.013339526019990444,0.021035649485886095,0.13794518271563824,0.078059621155262,0.4996108866930008,0.0284456193074584,0.022766199432313443,4.343058038240559,4.318672180175781,3.707541584968567,4.952467441558838,4.039444911020517,4.041583299636841,3.7278817892074585,4.354730606079102,4.039444911020517,4.041583299636841,3.7278817892074585,4.354730606079102,2.9997775022347217,3.118184208869934,2.278840124607086,3.8037946820259094
9,5.0,0.16413105432493955,0.11461805179715157,0.13782293617725372,0.013129664777962723,0.00984192593023181,0.012212669685482978,0.012918143211392933,0.009851398877799511,0.010922169718891383,0.12129444285930566,0.05365419760346413,0.49966176742315294,0.019933439504355194,0.013197529669851065,4.813629388141373,4.782615423202515,4.143896579742432,5.449408411979675,5.044218917164326,5.046196460723877,4.740125894546509,5.353069305419922,5.044218917164326,5.046196460723877,4.740125894546509,5.353069305419922,3.8936823372858678,4.122160911560059,3.010698676109314,4.838647484779358
10,6.0,0.1527699717573227,0.09837238490581512,0.12500734680891037,0.01030646157072032,0.007456715684384108,0.00679214983060956,0.009921359421742531,0.0074562442023307085,0.005161839871667326,0.10877062341398776,0.03475755639374256,0.499628656744957,0.014807729624211789,0.007749099800363183,5.263807661299539,5.221506834030151,4.551559329032898,5.929716110229492,6.048134659862042,6.048885107040405,5.746957778930664,6.353360652923584,6.048134659862042,6.048885107040405,5.746957778930664,6.353360652923584,4.77845975747266,5.176846504211426,3.699670195579529,5.867209434509277
11,7.0,0.1440746278329205,0.08541391044855118,0.114076027110219,0.008372135388271093,0.005771878873929381,0.004141539894975722,0.007811990134608732,0.005769643932580948,0.0023515599407255647,0.09938141386105943,0.02206468302756548,0.4996231464147568,0.011990989707410336,0.00492552987486124,5.691155081695651,5.633399724960327,4.927475810050964,6.39210844039917,7.048547684264898,7.04967474937439,6.750040173530579,7.352672457695007,7.048547684264898,7.04967474937439,6.750040173530579,7.352672457695007,5.646125251962421,6.227045059204102,4.365668773651123,6.869250297546387
12,8.0,0.1373271833641243,0.07491357624530792,0.10479036751389503,0.007008745630312726,0.004532925318926573,0.003000599922146648,0.006308052218622924,0.0045325919054448605,0.0011856499726418405,0.09294684044092012,0.014337348751723766,0.499557257771492,0.010567979736253619,0.003571859908755869,6.09980995150426,6.020840883255005,5.274325251579285,6.840726733207703,8.04807924894333,8.048938751220703,7.750880718231201,8.35247802734375,8.04807924894333,8.048938751220703,7.750880718231201,8.35247802734375,6.483939409220245,7.2400078773498535,4.995011210441589,7.845379829406738
13,9.0,0.1315945563551034,0.06635640189051628,0.09708741763234138,0.0059916836794394876,0.003581103519536555,0.002454709938028827,0.005188743722869975,0.0035889691207557917,0.0007340999785810709,0.08867037346412626,0.009943999350070953,0.4996552868485451,0.009766239777207374,0.002862969933077693,6.487965411458791,6.385509967803955,5.589625358581543,7.26875376701355,9.0447151547575,9.047316551208496,8.747438192367554,9.35090160369873,9.0447151547575,9.047316551208496,8.747438192367554,9.35090160369873,7.286998043550022,8.199094772338867,5.603072285652161,8.791344165802002
14,10.0,0.1273498247198368,0.0596056766808033,0.09099841767549514,0.005286100725067834,0.0028384076431393623,0.0021667299489490687,0.004385474052598002,0.0028538323240354657,0.0005547099858522415,0.08630463938149628,0.007319451309740543,0.4996014869213104,0.009286799762398004,0.0024503699394408615,6.855148598485101,6.724164009094238,5.881101846694946,7.680570840835571,10.037767733657121,10.043130874633789,9.741116285324097,10.347587823867798,10.037767733657121,10.043130874633789,9.741116285324097,10.347587823867798,8.047925099088955,9.106724262237549,6.147473692893982,9.704918146133423
15,11.0,0.1242669859970017,0.0542762465775013,0.08620678761601448,0.004825074638541687,0.0022551913280040026,0.0019619899494573473,0.003854304043763433,0.002274819416925311,0.0004736199872859288,0.08507950297247638,0.005668113008141518,0.49961054617166517,0.008913679781369865,0.0021625299430452286,7.203193186638296,7.036395788192749,6.144752502441406,8.073423624038696,11.026473890565873,11.03881549835205,10.733892440795898,11.344958305358887,11.026473890565873,11.03881549835205,10.733892440795898,11.344958305358887,8.765194013581253,9.962103366851807,6.635104060173035,10.585937976837158
16,12.0,0.12174089358469982,0.049740180373191833,0.08241290803253651,0.004557603544126287,0.0017945426516234875,0.0018009499553591013,0.0035743177401015864,0.0018167824600823224,0.0004277999899350107,0.08485509528782927,0.004509831313043833,0.4996332777142525,0.008664089781232178,0.0019647499471902845,7.5253544508771,7.325402498245239,6.382009506225586,8.443634986877441,12.005217184331656,12.033349514007568,11.724034070968628,12.34055209159851,12.005217184331656,12.033349514007568,11.724034070968628,12.34055209159851,9.435418438784254,10.768955707550049,7.011574149131775,11.420481204986572


==> numerical_results/EMschedule624_momentumBP.csv <==
0.52615,0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.88133395,0.0,0.6908551,0.63786703,0.0,0.0
0.70870364,0.0,1.420391,0.0,0.7123131,0.91564673,0.61951274
0.0,0.76034147,0.0,1.3083354,0.0,1.0773921,0.63107735
0.7536463,0.73648006,0.84992015,0.0,1.1815994,0.0,0.63317895
0.93297285,0.9830147,1.088169,1.1435525,1.093338,1.1430413,0.0


==> numerical_results/eval_over_iters.csv <==
iters,VAE SE h,VAE BER,VAE BMI,VAEopt6 SE h,VAEopt6 BER,VAEopt6 BMI,EMBPserial SE h,EMBPserial BER,EMBPserial BMI,EMBPparallel SE h,EMBPparallel BER,EMBPparallel BMI,EMBPopt6 SE h,EMBPopt6 BER,EMBPopt6 BMI,VAEopt3 SE h,EMBPopt3 SE h,EMBPopt3 BER,EMBPopt3 BMI
-9,0.698771178722382,0.132106706500053,0.517377316951752,,,,,,,,,,,,,,,,
-8,0.592381834983826,0.123040601611137,0.464722245931625,,,,,,,,,,,,,,,,
-7,0.503101170063019,0.122545301914215,0.468122065067291,,,,,,,,,,,,,,,,
-6,0.431134521961212,0.121925503015518,0.472306549549103,,,,,,,,,,,,,,,,
-5,0.379802346229553,0.121474802494049,0.475252240896225,,,,,,,,,,,,,,,,
-4,0.346959918737411,0.121193304657936,0.477626085281372,,,,,,,,,,,,,,,,
-3,0.326749533414841,0.120984204113483,0.479294747114182,,,,,,,,,,,,,,,,
-2,0.315253674983978,0.120830498635769,0.480563104152679,0.698771178722382,0.132106706500053,0.517377316951752,,,,,,,,,,0.698771178722382,,,
-1,0.308876216411591,0.120735101401806,0.481530100107193,0.525697648525238,0.123040601611137,0.464722245931625,,,,,,,,,,0.525697648525238,,,
0,0.305071324110031,0.120676502585411,0.482222646474838,0.358158618211746,0.122459903359413,0.468969285488129,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,0.358158618211746,
1,,,,,,,0.264347910881042,0.0780436992645264,0.753088116645813,0.0785115584731102,0.0780436992645264,0.753088116645813,0.328254550695419,0.0878702029585838,0.702116906642914,,0.157583341002464,0.0878702029585838,0.702116906642914
2,,,,,,,0.21983191370964,0.0376164987683296,0.876535356044769,0.0637363493442535,0.024787500500679,0.933244049549103,0.163018107414246,0.0583809018135071,0.78232729434967,,0.0588219128549099,0.0349144004285336,0.868469059467316
3,,,,,,,0.177221775054932,0.0280894003808498,0.908814966678619,0.188741877675056,0.0229074005037546,0.941782474517822,0.0727475062012672,0.0268380008637905,0.886267781257629,,0.0185815431177616,0.0109881004318595,0.95276951789856
4,,,,,,,0.13376048207283,0.0208491999655962,0.932672381401062,0.254303127527237,0.0235411003232002,0.947456777095795,0.034678041934967,0.011383299715817,0.944147765636444,,,,
5,,,,,,,0.087277926504612,0.0148555003106594,0.95244026184082,0.264692008495331,0.0244527999311686,0.948624491691589,0.0217410046607256,0.0101797999814153,0.967045307159424,,,,
6,,,,,,,0.0359414480626583,0.00987809989601374,0.968792617321014,0.291461944580078,0.0257182009518147,0.94611531496048,0.0100782075896859,0.00402150023728609,0.986137330532074,,,,
7,,,,,,,0.0343693494796753,0.00668810028582811,0.979166090488434,0.306030064821243,0.0266820006072521,0.944110751152039,,,,,,,
8,,,,,,,0.016328327357769,0.00662240013480186,0.979475617408752,0.315077602863312,0.0275430008769035,0.94274890422821,,,,,,,
9,,,,,,,0.015693161636591,0.00559600023552775,0.982586562633514,0.317012012004852,0.0282295998185873,0.942012488842011,,,,,,,
10,,,,,,,0.01570207439363,0.00569320004433394,0.982301712036133,0.323984563350677,0.0285989008843899,0.941483557224274,,,,,,,
11,,,,,,,0.0160129256546497,0.00578999985009432,0.981866359710693,0.329669445753098,0.0287645012140274,0.941452264785767,,,,,,,
12,,,,,,,0.0159153193235397,0.00580780021846294,0.982163071632385,0.335774213075638,0.0289804004132748,0.941047251224518,,,,,,,
13,,,,,,,0.0157024171203375,0.00566289993003011,0.982575833797455,0.337256163358688,0.0294413007795811,0.94053065776825,,,,,,,
14,,,,,,,0.015521832741797,0.00556380022317171,0.983038485050201,0.337420225143433,0.0294960010796785,0.940348088741303,,,,,,,
15,,,,,,,0.0150394551455975,0.00572440028190613,0.982464015483856,0.344824314117432,0.0295950006693602,0.940063714981079,,,,,,,
16,,,,,,,0.014962057583034,0.00582850025966764,0.982284367084503,0.346865922212601,0.0297354999929667,0.939788103103638,,,,,,,
17,,,,,,,0.0150436824187636,0.00572280026972294,0.98250138759613,,,,,,,,,,
18,,,,,,,0.0149836083874106,0.00549740018323064,0.983510613441467,,,,,,,,,,
19,,,,,,,0.0149944294244051,0.00538660027086735,0.983563244342804,,,,,,,,,,
20,,,,,,,0.0149221504107118,0.00535999983549118,0.983877241611481,,,,,,,,,,
21,,,,,,,0.0150032052770257,0.005430500023067,0.983497142791748,,,,,,,,,,
22,,,,,,,0.0150183150544763,0.00580770010128617,0.982296824455261,,,,,,,,,,
23,,,,,,,0.0153067242354155,0.00589760020375252,0.981915533542633,,,,,,,,,,
24,,,,,,,0.0152876544743776,0.00569240003824234,0.982699334621429,,,,,,,,,,
25,,,,,,,0.0153015144169331,0.00546769984066486,0.983418822288513,,,,,,,,,,
26,,,,,,,0.0152821820229292,0.00530439987778664,0.984058260917664,,,,,,,,,,
27,,,,,,,0.0152929564937949,0.0052733002230525,0.984109282493591,,,,,,,,,,
28,,,,,,,0.0152916507795453,0.00535580003634095,0.983964502811432,,,,,,,,,,


==> numerical_results/results_10pc_pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,1.1750049591064453,1.1446720361709595,0.609575629234314,0.2765204906463623,0.42228177189826965,0.26095980405807495,0.34662488102912903,0.19934965670108795,0.4507635235786438
1,-3.0,0.9333395957946777,0.9634496569633484,0.4495197534561157,0.24761924147605896,0.4031040072441101,0.22885163128376007,0.3343965709209442,0.1734689176082611,0.42691168189048767
2,-2.0,0.7413780689239502,0.8019559979438782,0.3271214962005615,0.2173861563205719,0.37993648648262024,0.19564975798130035,0.3234364986419678,0.14707361161708832,0.3948926329612732
3,-1.0,0.5888975262641907,0.6574947237968445,0.23445099592208862,0.1863621175289154,0.3529174327850342,0.16206490993499756,0.31224992871284485,0.12062656879425049,0.3563293516635895
4,0.0,0.46777790784835815,0.5301545858383179,0.1649872213602066,0.15510107576847076,0.32277101278305054,0.1288590431213379,0.2984819710254669,0.09479595720767975,0.31669241189956665
5,1.0,0.3715691864490509,0.421385794878006,0.11368011683225632,0.12430287152528763,0.29062697291374207,0.09716203808784485,0.27907925844192505,0.07047387957572937,0.2789316773414612
6,2.0,0.29514792561531067,0.3325686752796173,0.0764465481042862,0.0949144959449768,0.2581365704536438,0.06828385591506958,0.25320789217948914,0.04875998944044113,0.24206915497779846
7,3.0,0.23444430530071259,0.2634987533092499,0.050113268196582794,0.06813888996839523,0.22677871584892273,0.04378683120012283,0.2234971523284912,0.030771980062127113,0.2082335203886032
8,4.0,0.1862257421016693,0.21153314411640167,0.03214302286505699,0.04525097832083702,0.19788627326488495,0.025014379993081093,0.19302998483181,0.017298279330134392,0.17912720143795013
9,5.0,0.14792436361312866,0.1741027534008026,0.020477648824453354,0.02737577073276043,0.17261633276939392,0.01245885994285345,0.16521869599819183,0.00843534991145134,0.15517239272594452
10,6.0,0.11750048398971558,0.14733806252479553,0.013253873214125633,0.014898939989507198,0.15137827396392822,0.005331030115485191,0.14174571633338928,0.0034629199653863907,0.13624373078346252
11,7.0,0.09333395212888718,0.12847493588924408,0.00889514572918415,0.0072289700619876385,0.13417541980743408,0.0019738199189305305,0.1231321170926094,0.001147259958088398,0.1216794103384018
12,8.0,0.07413780689239502,0.11512704193592072,0.006255012936890125,0.003152719931676984,0.12069428712129593,0.000660100020468235,0.10874711722135544,0.0002962700091302395,0.11065167188644409
13,9.0,0.05888974294066429,0.10585340857505798,0.004581204615533352,0.0012917999411001801,0.11034491658210754,0.00022987999545875937,0.09792377799749374,5.655000131810084e-05,0.10240238904953003
14,10.0,0.046777788549661636,0.0991039127111435,0.0034489331301301718,0.0005346600082702935,0.10246694087982178,9.526000212645158e-05,0.08958485722541809,7.139999979699496e-06,0.09627889096736908
15,11.0,0.03715692088007927,0.09416012465953827,0.0026409097481518984,0.00023861999216023833,0.09647341817617416,4.3659998482326046e-05,0.08325409144163132,6.000000212225132e-07,0.09164547920227051
16,12.0,0.029514789581298828,0.09052176773548126,0.0020459420047700405,0.00011511000047903508,0.0918923169374466,2.2430000171880238e-05,0.07828599959611893,7.999999951380232e-08,0.0881863683462143


==> numerical_results/results_5pc_pilots.csv <==
,Es/N0 (dB),MSE h pilots,MSE h decdirLMMSE,MSE h decdirMAP,BER MAP pilots,BER LMMSE pilots,BER MAP decdirMAP,BER LMMSE decdirLMMSE,BER MAP genie,BER LMMSE genie
0,-4.0,4.504355430603027,1.3034110069274902,1.4857127666473389,0.35457056760787964,0.426105797290802,0.3299114406108856,0.4106800854206085,0.19934965670108795,0.4507635235786438
1,-3.0,3.577936887741089,1.1268256902694702,1.173776626586914,0.33157846331596375,0.41047656536102295,0.3012693524360657,0.39893072843551636,0.1734689176082611,0.42691168189048767
2,-2.0,2.8420565128326416,0.9735672473907471,0.9229368567466736,0.3062121272087097,0.39216288924217224,0.27002614736557007,0.3859958350658417,0.14707361161708832,0.3948926329612732
3,-1.0,2.2575254440307617,0.8380406498908997,0.7210613489151001,0.2786901295185089,0.37102916836738586,0.23672015964984894,0.3710904121398926,0.12062656879425049,0.3563293516635895
4,0.0,1.7932162284851074,0.7171224355697632,0.5590829253196716,0.24926945567131042,0.3472590744495392,0.20184515416622162,0.3531264066696167,0.09479595720767975,0.31669241189956665
5,1.0,1.4244022369384766,0.608956515789032,0.42868149280548096,0.2183542251586914,0.3211897611618042,0.16631433367729187,0.3307112753391266,0.07047387957572937,0.2789316773414612
6,2.0,1.1314432621002197,0.5131404995918274,0.3246004581451416,0.18650983273983002,0.29372134804725647,0.13119763135910034,0.30338311195373535,0.04875998944044113,0.24206915497779846
7,3.0,0.8987370729446411,0.4300556778907776,0.24160204827785492,0.1545778065919876,0.2657874524593353,0.09811057150363922,0.27244171500205994,0.030771980062127113,0.2082335203886032
8,4.0,0.7138922214508057,0.3592706024646759,0.17647594213485718,0.12360096722841263,0.2383020967245102,0.06899160891771317,0.24042323231697083,0.017298279330134392,0.17912720143795013
9,5.0,0.5670647621154785,0.3009912371635437,0.12614388763904572,0.09489575773477554,0.2124609798192978,0.04562290012836456,0.2096673995256424,0.00843534991145134,0.15517239272594452
10,6.0,0.45043548941612244,0.25369012355804443,0.08834017068147659,0.06978791952133179,0.1888742744922638,0.028697188943624496,0.18254147469997406,0.0034629199653863907,0.13624373078346252
11,7.0,0.3577936887741089,0.2156515270471573,0.06035780534148216,0.04915298894047737,0.16788263618946075,0.01747830957174301,0.1597200185060501,0.001147259958088398,0.1216794103384018
12,8.0,0.2842056155204773,0.18574674427509308,0.04030175134539604,0.0332362987101078,0.14988893270492554,0.01051625981926918,0.14120428264141083,0.0002962700091302395,0.11065167188644409
13,9.0,0.22575253248214722,0.16230593621730804,0.02615283615887165,0.021595649421215057,0.13475744426250458,0.006212050095200539,0.1263253539800644,5.655000131810084e-05,0.10240238904953003
14,10.0,0.17932163178920746,0.1444622278213501,0.016492441296577454,0.01348584983497858,0.1224629357457161,0.0035766998771578074,0.11450178921222687,7.139999979699496e-06,0.09627889096736908
15,11.0,0.14244022965431213,0.13091477751731873,0.010038021020591259,0.00804567988961935,0.11253967881202698,0.0019256999948993325,0.10516761988401413,6.000000212225132e-07,0.09164547920227051
16,12.0,0.11314429342746735,0.1206739991903305,0.0059466552920639515,0.0045415000058710575,0.10470578819513321,0.0009707200224511325,0.09744825214147568,7.999999951380232e-08,0.0881863683462143


==> numerical_results/results_genie_MAP.csv <==
,Es/N0 (dB),genie MAP BER,genie MAP BMI
0,-5,0.224341322962495,0.330435654856302
1,-4,0.199300795793533,0.386767476797104
2,-3,0.173344701528549,0.45179882645607
3,-2,0.146935001015663,0.522647857666016
4,-1,0.120523504912853,0.598092436790466
5,0,0.0946241021156311,0.676062345504761
6,1,0.0703907012939453,0.753383100032806
7,2,0.0486592017114162,0.825748443603516
8,3,0.0306647997349501,0.888270318508148
9,4,0.0172211993485689,0.936789333820343
10,5,0.00840970035642386,0.969504415988922
11,6,0.00346309994347394,0.987911760807037
12,7,0.0011552000651136,0.996205449104309
13,8,0.000292100012302399,0.999092578887939
14,9,5.38999993295874E-05,0.999839186668396
15,10,7.30000010662479E-06,0.999979674816132
16,11,4.99999998737621E-07,0.999998092651367
17,12,0,0.99999988079071
18,13,0,1
19,14,0,1

